The Needle in the 100 deg2 Haystack: Uncovering Afterglows of Fermi GRBs with the Palomar Transient Factory

The Fermi Gamma-ray Space Telescope has greatly expanded the number and energy window of observations of gamma-ray bursts (GRBs). However, the coarse localizations of tens to a hundred square degrees provided by the Fermi GRB Monitor instrument have posed a formidable obstacle to locating the bursts' host galaxies, measuring their redshifts, and tracking their panchromatic afterglows. We have built a target-of-opportunity mode for the intermediate Palomar Transient Factory in order to perform targeted searches for Fermi afterglows. Here, we present the results of one year of this program: 8 afterglow discoveries out of 35 searches. Two of the bursts with detected afterglows (GRBs 130702A and 140606B) were at low redshift (z=0.145 and 0.384 respectively) and had spectroscopically confirmed broad-line Type Ic supernovae. We present our broadband follow-up including spectroscopy as well as X-ray, UV, optical, millimeter, and radio observations. We study possible selection effects in the context of the total Fermi and Swift GRB samples. We identify one new outlier on the Amati relation. We find that two bursts are consistent with a mildly relativistic shock breaking out from the progenitor star, rather than the ultra-relativistic internal shock mechanism that powers standard cosmological bursts. Finally, in the context of the Zwicky Transient Facility, we discuss how we will continue to expand this effort to find optical counterparts of binary neutron star mergers that may soon be detected by Advanced LIGO and Virgo.

==> photometry.txt <==
Title: The Needle in the 100 deg2 Haystack: Uncovering Afterglows of Fermi GRBs
       with the Palomar Transient Factory
Authors: Singer L.P., Kasliwal M.M., Cenko S.B., Perley D.A., Anderson G.E.,
         Anupama G.C., Arcavi I., Bhalerao V., Bue B.D., Cao Y., Connaughton V.,
         Corsi A., Cucchiara A., Fender R.P., Fox D.B., Gehrels N., Goldstein
         A., Gorosabel J., Horesh A., Hurley K., Johansson J., Kann D.A.,
         Kouveliotou C., Huang K., Kulkarni S.R., Masci F., Nugent P., Rau A.,
         Rebbapragada U.D., Staley T.D., Svinkin D., Th\"one C.C., de Ugarte
         Postigo A., Urata Y., Weinstein A.
Table: Optical observations of GBM-iPTF afterglows
================================================================================
Byte-by-byte Description of file: photometry.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     GRB         GRB name
   9- 13 A5     ---     OT          iPTF name of optical afterglow
  15- 30 A16    ---     date-mid    UTC date of midpoint of observation
  32- 36 F5.2   d       deltat      Time of relative to GBM trigger
  38- 43 A6     ---     instrument  Instrument used in observation (1)
  45- 46 A2     ---     filter      Filter used in observation
  48- 48 A1     ---   l_mag         Flag indicating detection or limit
  50- 54 F5.2   mag     mag         AB magnitude (2)
  56- 60 F5.2   mag   e_mag         ? 1-sigma uncertainty in magnitude
--------------------------------------------------------------------------------
Note (1): RATIR data are from GCNs 14980, 14993, and 16236. GROND data are from
          GCN 15328. Keck near-infrared data for GRB 140606B are from GCN 16387.
Note (2): Not corrected for Galactic extinction.
--------------------------------------------------------------------------------
130702A 13bxl 2013-07-02 04:18  0.18 P48    R  = 17.38  0.04 
130702A 13bxl 2013-07-02 05:10  0.21 P48    R  = 17.52  0.04 
130702A 13bxl 2013-07-03 04:13  1.17 P60    g  = 18.80  0.04 
130702A 13bxl 2013-07-03 04:15  1.17 P60    i  = 18.42  0.04 
130702A 13bxl 2013-07-03 06:16  1.26 P60    i  = 18.56  0.06 
130702A 13bxl 2013-07-03 06:17  1.26 P60    r  = 18.66  0.05 
130702A 13bxl 2013-07-03 06:20  1.26 P60    g  = 18.86  0.04 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  Z  = 18.85  0.03 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  Y  = 18.70  0.03 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  J  = 18.72  0.03 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  H  = 18.56  0.03 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  r  = 19.22  0.01 
130702A 13bxl 2013-07-04 04:53  2.20 RATIR  i  = 19.06  0.02 
130702A 13bxl 2013-07-04 05:00  2.20 P60    i  = 19.12  0.04 
130702A 13bxl 2013-07-04 05:01  2.21 P60    r  = 19.32  0.04 
130702A 13bxl 2013-07-04 05:08  2.21 P60    g  = 19.52  0.04 
130702A 13bxl 2013-07-04 05:10  2.21 P60    B  = 19.74  0.06 
130702A 13bxl 2013-07-04 05:11  2.21 P60    z  = 19.02  0.08 
130702A 13bxl 2013-07-05 05:02  3.21 P60    B  = 20.12  0.08 
130702A 13bxl 2013-07-05 05:40  3.23 P60    g  = 20.02  0.05 
130702A 13bxl 2013-07-05 05:47  3.24 P60    i  = 19.64  0.05 
130702A 13bxl 2013-07-05 05:48  3.24 P60    z  = 19.43  0.09 
130702A 13bxl 2013-07-05 06:04  3.25 P60    r  = 19.70  0.08 
130702A 13bxl 2013-07-06 04:13  4.17 P60    i  = 19.97  0.06 
130702A 13bxl 2013-07-06 04:24  4.18 P60    r  = 19.97  0.04 
130702A 13bxl 2013-07-06 04:34  4.19 P60    z  = 19.53  0.10 
130702A 13bxl 2013-07-06 04:44  4.19 P60    g  = 20.22  0.04 
130702A 13bxl 2013-07-06 04:54  4.20 P60    B  = 20.53  0.07 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  Y  = 19.46  0.05 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  J  = 19.64  0.07 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  H  = 19.36  0.08 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  i  = 19.89  0.03 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  r  = 19.86  0.02 
130702A 13bxl 2013-07-06 06:05  4.25 RATIR  Z  = 19.68  0.05 
130702A 13bxl 2013-07-07 04:55  5.20 P60    z  = 19.84  0.12 
130702A 13bxl 2013-07-07 05:59  5.25 P60    B  = 20.75  0.08 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  Z  = 19.76  0.04 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  Y  = 19.69  0.05 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  r  = 19.94  0.02 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  H  = 19.69  0.08 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  J  = 19.64  0.06 
130702A 13bxl 2013-07-07 06:20  5.26 RATIR  i  = 20.02  0.02 
130702A 13bxl 2013-07-07 06:20  5.26 P60    i  = 20.13  0.05 
130702A 13bxl 2013-07-07 06:30  5.27 P60    r  = 20.00  0.04 
130702A 13bxl 2013-07-07 06:40  5.27 P60    g  = 20.35  0.04 
130702A 13bxl 2013-07-08 06:03  6.25 P60    B  = 20.68  0.06 
130702A 13bxl 2013-07-08 06:19  6.26 P60    z  = 19.95  0.12 
130702A 13bxl 2013-07-08 06:29  6.27 P60    i  = 20.09  0.05 
130702A 13bxl 2013-07-08 06:37  6.27 P60    r  = 20.04  0.04 
130702A 13bxl 2013-07-08 06:46  6.28 P60    g  = 20.31  0.04 
130702A 13bxl 2013-07-09 04:09  7.17 P60    B  = 20.77  0.12 
130702A 13bxl 2013-07-09 04:19  7.18 P60    z  = 20.04  0.11 
130702A 13bxl 2013-07-09 04:29  7.18 P60    i  = 20.17  0.05 
130702A 13bxl 2013-07-09 04:39  7.19 P60    r  = 20.06  0.04 
130702A 13bxl 2013-07-09 04:49  7.20 P60    g  = 20.32  0.04 
131011A 13dsw 2013-10-12 05:26  0.49 P48    R  = 19.83  0.10 
131011A 13dsw 2013-10-12 06:08  0.51 P48    R  = 19.86  0.07 
131011A 13dsw 2013-10-12 06:43  0.54 P48    R  = 20.14  0.09 
131011A 13dsw 2013-10-12 08:08  0.60 P60    i  = 19.80  0.06 
131011A 13dsw 2013-10-12 08:11  0.60 P60    r  = 20.09  0.04 
131011A 13dsw 2013-10-12 08:13  0.60 P60    g  = 20.40  0.03 
131011A 13dsw 2013-10-12 10:20  0.69 P60    B  = 20.78  0.16 
131011A 13dsw 2013-10-12 10:23  0.69 P60    z  = 20.24  0.30 
131011A 13dsw 2013-10-12 10:56  0.71 P60    B  = 21.03  0.14 
131011A 13dsw 2013-10-12 10:58  0.72 P60    z  = 20.01  0.20 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  i' = 21.50  0.10 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  K  = 20.20  0.40 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  H  = 20.50  0.20 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  z' = 21.30  0.10 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  r' = 21.70  0.10 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  g' = 21.90  0.10 
131011A 13dsw 2013-10-13 04:15  1.44 GROND  J  = 21.10  0.10 
131231A 13ekl 2013-12-31 06:12  0.06 P48    R  = 15.85  0.01 
131231A 13ekl 2014-01-01 03:30  0.95 P60    i  = 18.68  0.03 
131231A 13ekl 2014-01-01 03:32  0.95 P60    r  = 18.80  0.04 
131231A 13ekl 2014-01-01 03:34  0.95 P60    g  = 19.14  0.03 
131231A 13ekl 2014-01-01 03:43  0.96 P60    i  = 18.75  0.02 
131231A 13ekl 2014-01-01 03:45  0.96 P60    g  = 19.17  0.04 
131231A 13ekl 2014-01-01 03:46  0.96 P48    R  = 18.92  0.04 
131231A 13ekl 2014-01-01 03:48  0.96 P48    R  = 18.89  0.03 
131231A 13ekl 2014-01-01 03:53  0.96 P60    r  = 18.83  0.03 
131231A 13ekl 2014-01-01 03:54  0.96 P60    r  = 18.84  0.01 
131231A 13ekl 2014-01-01 04:00  0.97 P60    i  = 18.69  0.10 
131231A 13ekl 2014-01-01 04:01  0.97 P60    g  = 19.14  0.05 
131231A 13ekl 2014-01-01 04:03  0.97 P60    i  = 18.71  0.04 
131231A 13ekl 2014-01-01 04:19  0.98 P60    g  = 19.14  0.02 
131231A 13ekl 2014-01-01 04:46  1.00 P48    R  = 18.96  0.04 
131231A 13ekl 2014-01-01 04:48  1.00 P48    R  = 18.99  0.04 
131231A 13ekl 2014-01-01 05:47  1.04 P48    R  = 19.06  0.07 
131231A 13ekl 2014-01-01 05:48  1.04 P48    R  = 19.03  0.06 
131231A 13ekl 2014-01-02 02:01  1.89 P60    r  = 19.75  0.03 
131231A 13ekl 2014-01-02 02:12  1.89 P60    i  = 19.62  0.03 
131231A 13ekl 2014-01-02 02:32  1.91 P60    g  = 20.06  0.02 
131231A 13ekl 2014-01-03 01:56  2.88 UVOT   U  = 20.78  0.08 
131231A 13ekl 2014-01-03 02:02  2.89 P60    r  = 20.29  0.07 
131231A 13ekl 2014-01-03 02:04  2.89 P60    r  = 20.27  0.08 
131231A 13ekl 2014-01-03 02:16  2.90 P60    i  = 20.01  0.04 
131231A 13ekl 2014-01-03 02:18  2.90 P60    i  = 20.02  0.06 
131231A 13ekl 2014-01-03 02:50  2.92 P60    g  = 20.53  0.04 
131231A 13ekl 2014-01-03 02:52  2.92 P60    g  = 20.60  0.07 
131231A 13ekl 2014-01-03 04:15  2.98 P60    i  = 19.98  0.13 
131231A 13ekl 2014-01-03 04:18  2.98 P60    r  = 20.64  0.23 
131231A 13ekl 2014-01-03 04:20  2.98 P60    g  = 20.89  0.29 
131231A 13ekl 2014-01-04 02:03  3.89 P60    r  = 20.42  0.19 
131231A 13ekl 2014-01-04 02:20  3.90 P60    i  = 19.91  0.24 
131231A 13ekl 2014-01-04 02:59  3.93 P60    g  = 20.80  0.19 
131231A 13ekl 2014-01-05 02:08  4.89 P60    i  = 20.54  0.09 
131231A 13ekl 2014-01-05 02:31  4.91 P60    r  = 21.02  0.13 
131231A 13ekl 2014-01-05 02:38  4.91 P60    i  = 20.63  0.06 
131231A 13ekl 2014-01-05 02:49  4.92 P60    g  = 21.29  0.12 
131231A 13ekl 2014-01-05 03:01  4.93 P60    r  = 20.83  0.08 
131231A 13ekl 2014-01-05 03:07  4.93 P60    i  = 20.58  0.07 
131231A 13ekl 2014-01-05 03:31  4.95 P60    r  = 20.74  0.10 
131231A 13ekl 2014-01-05 03:47  4.96 P60    g  = 21.17  0.11 
131231A 13ekl 2014-01-05 03:54  4.96 P60    g  = 21.08  0.14 
131231A 13ekl 2014-01-06 02:06  5.89 P60    i  = 21.05  0.13 
131231A 13ekl 2014-01-06 02:08  5.89 P60    i  = 20.89  0.12 
131231A 13ekl 2014-01-06 02:31  5.91 P60    r  = 21.07  0.07 
131231A 13ekl 2014-01-06 02:33  5.91 P60    r  = 21.15  0.08 
131231A 13ekl 2014-01-06 02:53  5.92 P60    g  = 21.42  0.08 
131231A 13ekl 2014-01-06 03:31  5.95 P60    i  = 20.73  0.19 
131231A 13ekl 2014-01-06 03:34  5.95 P60    r  = 20.93  0.16 
140508A 14aue 2014-05-08 09:57  0.29 P48    R  = 17.89  0.01 
140508A 14aue 2014-05-08 10:47  0.32 P48    R  = 18.04  0.01 
140508A 14aue 2014-05-08 11:19  0.34 P48    R  = 17.95  0.02 
140508A 14aue 2014-05-08 22:24  0.81 UVOT   V  = 19.27  0.10 
140508A 14aue 2014-05-08 22:34  0.81 UVOT   U  = 19.62  0.07 
140508A 14aue 2014-05-08 22:48  0.82 UVOT   B  = 19.27  0.08 
140508A 14aue 2014-05-09 05:10  1.09 P60    r  = 19.24  0.32 
140508A 14aue 2014-05-09 05:17  1.09 P60    i  = 19.28  0.07 
140508A 14aue 2014-05-09 05:24  1.10 P60    g  = 19.80  0.10 
140508A 14aue 2014-05-09 05:31  1.10 P60    z  = 19.11  0.08 
140508A 14aue 2014-05-09 06:40  1.15 P60    r  = 19.62  0.04 
140508A 14aue 2014-05-09 06:46  1.15 P60    i  = 19.33  0.06 
140508A 14aue 2014-05-09 06:53  1.16 P60    g  = 19.86  0.05 
140508A 14aue 2014-05-09 07:00  1.16 P60    z  = 19.16  0.08 
140508A 14aue 2014-05-09 07:07  1.17 P60    i  = 19.55  0.07 
140508A 14aue 2014-05-09 07:09  1.17 P60    r  = 19.52  0.05 
140508A 14aue 2014-05-09 07:12  1.17 P60    g  = 19.77  0.06 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  Z  = 19.36  0.03 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  r  = 19.65  0.02 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  i  = 19.52  0.02 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  H  = 18.98  0.03 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  J  = 19.18  0.03 
140508A 14aue 2014-05-09 07:43  1.19 RATIR  Y  = 19.20  0.03 
140508A 14aue 2014-05-09 07:50  1.20 P60    i  = 19.56  0.07 
140508A 14aue 2014-05-09 07:52  1.20 P60    r  = 19.62  0.05 
140508A 14aue 2014-05-09 07:55  1.20 P60    g  = 19.96  0.08 
140508A 14aue 2014-05-09 08:09  1.21 P60    r  = 19.66  0.02 
140508A 14aue 2014-05-09 08:11  1.21 P60    r  = 19.62  0.07 
140508A 14aue 2014-05-09 08:16  1.22 P60    i  = 19.50  0.04 
140508A 14aue 2014-05-09 08:18  1.22 P60    i  = 19.40  0.03 
140508A 14aue 2014-05-09 08:23  1.22 P60    g  = 19.94  0.08 
140508A 14aue 2014-05-09 08:25  1.22 P60    g  = 19.91  0.06 
140508A 14aue 2014-05-09 08:32  1.23 P60    z  = 19.19  0.08 
140508A 14aue 2014-05-09 08:32  1.23 P60    z  = 19.32  0.04 
140508A 14aue 2014-05-09 09:42  1.28 P60    r  = 19.70  0.02 
140508A 14aue 2014-05-09 09:49  1.28 P60    i  = 19.57  0.05 
140508A 14aue 2014-05-09 09:56  1.29 P60    g  = 20.01  0.06 
140508A 14aue 2014-05-09 10:03  1.29 P60    z  = 19.50  0.09 
140508A 14aue 2014-05-09 11:13  1.34 P60    r  = 19.77  0.02 
140508A 14aue 2014-05-09 11:20  1.34 P60    i  = 19.63  0.03 
140508A 14aue 2014-05-09 11:27  1.35 P60    g  = 20.07  0.06 
140508A 14aue 2014-05-09 11:34  1.35 P60    z  = 19.32  0.06 
140508A 14aue 2014-05-10 06:14  2.13 P60    r  = 20.72  0.11 
140508A 14aue 2014-05-10 06:21  2.14 P60    i  = 20.28  0.10 
140508A 14aue 2014-05-10 06:28  2.14 P60    g  = 20.86  0.11 
140508A 14aue 2014-05-10 06:35  2.15 P60    z  = 19.83  0.13 
140508A 14aue 2014-05-10 07:46  2.20 P60    r  = 20.42  0.06 
140508A 14aue 2014-05-10 07:53  2.20 P60    i  = 20.27  0.07 
140508A 14aue 2014-05-10 08:00  2.21 P60    g  = 20.81  0.10 
140508A 14aue 2014-05-10 08:07  2.21 P60    z  = 20.35  0.21 
140508A 14aue 2014-05-10 08:31  2.23 P60    r  = 20.60  0.04 
140508A 14aue 2014-05-10 08:38  2.23 P60    i  = 20.42  0.06 
140508A 14aue 2014-05-10 08:53  2.24 P60    g  = 20.79  0.08 
140508A 14aue 2014-05-10 09:00  2.25 P60    z  = 19.99  0.08 
140508A 14aue 2014-05-10 09:16  2.26 P60    r  = 20.72  0.08 
140508A 14aue 2014-05-10 09:23  2.26 P60    i  = 20.58  0.14 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  H  = 19.92  0.08 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  J  = 20.17  0.06 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  Y  = 20.24  0.07 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  i  = 20.47  0.03 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  r  = 20.63  0.03 
140508A 14aue 2014-05-10 09:28  2.27 RATIR  Z  = 20.29  0.05 
140508A 14aue 2014-05-10 09:47  2.28 P60    g  = 20.75  0.08 
140508A 14aue 2014-05-10 09:54  2.28 P60    z  = 19.93  0.16 
140508A 14aue 2014-05-10 11:03  2.33 P60    r  = 20.72  0.05 
140508A 14aue 2014-05-10 11:10  2.34 P60    i  = 20.36  0.08 
140508A 14aue 2014-05-10 11:17  2.34 P60    g  = 20.88  0.06 
140508A 14aue 2014-05-10 11:24  2.35 P60    z  = 20.37  0.20 
140508A 14aue 2014-05-11 02:04  2.96 UVOT   U  = 21.61  0.09 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  Z  = 21.04  0.08 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  Y  = 20.76  0.10 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  J  = 20.79  0.11 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  H  = 20.58  0.13 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  r  = 21.25  0.05 
140508A 14aue 2014-05-11 08:34  3.23 RATIR  i  = 21.08  0.05 
140508A 14aue 2014-05-12 05:09  4.09 P60    r  = 21.58  0.16 
140508A 14aue 2014-05-12 05:44  4.11 P60    i  = 21.19  0.11 
140508A 14aue 2014-05-12 06:51  4.16 P60    r  = 21.78  0.38 
140508A 14aue 2014-05-12 06:54  4.16 P60    g  > 21.68    -- 
140508A 14aue 2014-05-12 07:44  4.19 P60    i  = 21.36  0.09 
140508A 14aue 2014-05-12 08:20  4.22 P60    r  = 21.68  0.07 
140508A 14aue 2014-05-12 08:22  4.22 P60    r  = 21.55  0.10 
140508A 14aue 2014-05-12 08:55  4.24 P60    i  = 21.57  0.13 
140508A 14aue 2014-05-12 11:29  4.35 P60    r  = 21.60  0.08 
140508A 14aue 2014-05-12 11:47  4.36 P60    i  = 22.21  0.50 
140508A 14aue 2014-05-13 00:36  4.90 UVOT   U  > 22.28    -- 
140508A 14aue 2014-05-13 05:05  5.08 P60    r  = 22.21  0.30 
140508A 14aue 2014-05-13 05:38  5.11 P60    i  = 22.01  0.23 
140508A 14aue 2014-05-13 07:23  5.18 P60    i  = 21.89  0.14 
140508A 14aue 2014-05-13 07:25  5.18 P60    r  > 21.42    -- 
140508A 14aue 2014-05-13 07:27  5.18 P60    g  > 21.13    -- 
140508A 14aue 2014-05-13 08:00  5.21 P60    r  = 22.14  0.16 
140508A 14aue 2014-05-13 08:12  5.21 P60    r  = 22.36  0.24 
140508A 14aue 2014-05-13 08:45  5.24 P60    i  = 21.91  0.17 
140508A 14aue 2014-05-15 04:52  7.07 P60    r  = 22.17  0.30 
140508A 14aue 2014-05-15 05:30  7.10 P60    i  = 22.11  0.31 
140508A 14aue 2014-05-15 07:38  7.19 P60    r  > 21.25    -- 
140508A 14aue 2014-05-15 07:41  7.19 P60    g  > 21.77    -- 
140508A 14aue 2014-05-15 08:05  7.21 P60    r  = 22.53  0.20 
140508A 14aue 2014-05-15 08:06  7.21 P60    r  = 22.27  0.20 
140508A 14aue 2014-05-15 08:28  7.23 P60    i  = 22.22  0.19 
140508A 14aue 2014-05-15 08:40  7.23 P60    i  = 22.37  0.26 
140508A 14aue 2014-05-15 11:16  7.34 P60    r  = 22.67  0.31 
140508A 14aue 2014-05-15 11:39  7.36 P60    i  = 22.07  0.30 
140508A 14aue 2014-05-15 17:29  7.60 UVOT   U  > 21.84    -- 
140508A 14aue 2014-05-15 17:47  7.61 UVOT   V  > 20.23    -- 
140508A 14aue 2014-05-16 08:29  8.23 P60    r  = 22.65  0.28 
140508A 14aue 2014-05-16 08:59  8.25 P60    i  = 22.54  0.25 
140508A 14aue 2014-05-17 07:53  9.20 UVOT   U  > 21.75    -- 
140508A 14aue 2014-05-19 01:27 10.93 UVOT   U  > 21.70    -- 
140606B 14bfu 2014-06-06 07:31  0.18 P48    R  = 19.89  0.10 
140606B 14bfu 2014-06-06 08:07  0.20 P48    R  = 20.06  0.09 
140606B 14bfu 2014-06-06 08:42  0.23 P48    R  = 20.32  0.14 
140606B 14bfu 2014-06-07 00:00  0.87 P60    i  = 21.72  0.25 
140606B 14bfu 2014-06-07 00:00  0.87 P60    r  = 21.53  0.07 
140606B 14bfu 2014-06-08 00:00  1.87 P60    r  = 22.21  0.15 
140606B 14bfu 2014-06-08 00:00  1.87 P60    i  = 21.99  0.16 
140606B 14bfu 2014-06-08 09:08  2.25 DCT    r  = 22.16  0.04 
140606B 14bfu 2014-06-08 09:16  2.25 DCT    i  = 22.02  0.05 
140606B 14bfu 2014-06-08 09:33  2.26 DCT    g  = 22.76  0.04 
140606B 14bfu 2014-06-08 13:04  2.41 Keck I Ks = 21.34  0.06 
140606B 14bfu 2014-06-09 09:04  3.24 DCT    g  = 23.41  0.06 
140606B 14bfu 2014-06-09 09:27  3.26 DCT    r  = 22.72  0.04 
140606B 14bfu 2014-06-09 09:28  3.26 DCT    i  = 22.53  0.07 
140606B 14bfu 2014-06-10 09:16  4.25 DCT    g  = 23.67  0.11 
140606B 14bfu 2014-06-10 09:34  4.27 DCT    r  = 22.91  0.06 
140606B 14bfu 2014-06-10 09:44  4.27 DCT    i  = 22.66  0.05 
140606B 14bfu 2014-06-11 08:33  5.22 DCT    g  = 24.28  0.24 
140606B 14bfu 2014-06-11 08:39  5.23 DCT    r  = 22.88  0.07 
140606B 14bfu 2014-06-11 09:37  5.27 DCT    i  = 22.72  0.08 
140606B 14bfu 2014-06-12 10:24  6.30 DCT    g  > 23.41    -- 
140606B 14bfu 2014-06-12 10:30  6.30 DCT    r  = 23.28  0.10 
140606B 14bfu 2014-06-12 10:35  6.31 DCT    i  = 22.66  0.08 
140606B 14bfu 2014-06-13 09:08  7.25 DCT    r  = 22.95  0.09 
140606B 14bfu 2014-06-13 10:38  7.31 DCT    g  > 23.88    -- 
140606B 14bfu 2014-06-13 10:50  7.32 DCT    i  = 22.87  0.07 
140606B 14bfu 2014-06-14 09:23  8.26 DCT    r  = 23.06  0.10 
140606B 14bfu 2014-06-25 00:00 18.87 P60    r  = 22.53  0.13 
140606B 14bfu 2014-06-26 00:00 19.87 P60    g  > 22.72    -- 
140606B 14bfu 2014-06-26 00:00 19.87 P60    i  = 22.34  0.20 
140606B 14bfu 2014-06-27 00:00 20.87 P60    i  = 22.60  0.30 
140606B 14bfu 2014-06-27 00:00 20.87 P60    r  > 22.53    -- 
140606B 14bfu 2014-06-28 00:00 21.87 P60    i  = 22.85  0.28 
140606B 14bfu 2014-06-28 00:00 21.87 P60    r  = 22.77  0.23 
140606B 14bfu 2014-06-29 00:00 22.87 P60    i  = 22.31  0.20 
140606B 14bfu 2014-06-29 00:00 22.87 P60    r  = 22.95  0.18 
140606B 14bfu 2014-06-29 00:00 22.87 P60    g  > 23.74    -- 
140606B 14bfu 2014-06-30 00:00 23.87 P60    r  = 23.15  0.16 
140606B 14bfu 2014-06-30 00:00 23.87 P60    g  > 23.88    -- 
140606B 14bfu 2014-06-30 00:00 23.87 P60    i  = 22.50  0.13 
140606B 14bfu 2014-07-01 00:00 24.87 P60    g  > 23.40    -- 
140606B 14bfu 2014-07-01 00:00 24.87 P60    i  = 22.46  0.22 
140606B 14bfu 2014-07-01 00:00 24.87 P60    r  = 23.45  0.29 
140606B 14bfu 2014-07-02 00:00 25.87 P60    i  = 22.86  0.25 
140606B 14bfu 2014-07-05 00:00 28.87 P60    i  = 22.46  0.38 
140606B 14bfu 2014-07-07 00:00 30.87 P60    i  = 22.52  0.25 
140606B 14bfu 2014-07-08 00:00 31.87 P60    i  = 22.26  0.15 
140606B 14bfu 2014-07-10 00:00 33.87 P60    i  = 22.48  0.19 
140620A 14cva 2014-06-20 05:30  0.01 P48    R  = 17.60  0.01 
140620A 14cva 2014-06-20 06:04  0.03 P48    R  = 18.51  0.02 
140620A 14cva 2014-06-20 06:43  0.06 P48    R  = 18.80  0.02 
140620A 14cva 2014-06-20 15:57  0.45 UVOT   U  = 21.08  0.10 
140620A 14cva 2014-06-21 15:58  1.45 UVOT   U  = 22.48  0.26 
140620A 14cva 2014-06-22 04:25  1.97 P60    i  = 21.47  0.10 
140620A 14cva 2014-06-22 05:00  1.99 P60    r  = 21.93  0.11 
140620A 14cva 2014-06-23 05:32  3.01 P60    i  = 21.78  0.23 
140620A 14cva 2014-06-23 05:35  3.01 P60    r  = 22.40  0.51 
140620A 14cva 2014-06-24 04:56  3.99 UVOT   U  = 22.52  0.23 
140620A 14cva 2014-06-24 06:30  4.05 P60    i  > 21.63    -- 
140620A 14cva 2014-06-24 06:33  4.05 P60    r  > 22.65    -- 
140620A 14cva 2014-06-28 01:50  7.86 UVOT   U  > 22.60    -- 
140623A 14cyb 2014-06-23 05:39  0.01 P48    R  = 18.04  0.01 
140623A 14cyb 2014-06-23 06:13  0.04 P48    R  = 19.28  0.04 
140623A 14cyb 2014-06-23 06:46  0.06 P48    R  = 19.69  0.06 
140623A 14cyb 2014-06-23 08:08  0.11 P60    i  = 20.36  0.10 
140623A 14cyb 2014-06-23 08:16  0.12 P60    r  = 20.60  0.06 
140623A 14cyb 2014-06-23 08:21  0.12 P60    r  = 20.67  0.04 
140623A 14cyb 2014-06-23 08:28  0.13 P60    i  = 20.35  0.05 
140623A 14cyb 2014-06-23 08:31  0.13 P60    i  = 20.55  0.04 
140623A 14cyb 2014-06-23 08:38  0.14 P60    z  = 20.23  0.14 
140623A 14cyb 2014-06-23 08:48  0.14 P60    g  = 21.11  0.05 
140623A 14cyb 2014-06-23 08:59  0.15 P60    r  = 20.83  0.06 
140623A 14cyb 2014-06-23 09:09  0.16 P60    i  = 20.84  0.08 
140623A 14cyb 2014-06-23 09:16  0.16 P60    z  = 20.33  0.10 
140623A 14cyb 2014-06-23 09:19  0.16 P60    z  = 20.34  0.14 
140623A 14cyb 2014-06-23 09:26  0.17 P60    g  = 21.25  0.04 
140623A 14cyb 2014-06-23 09:29  0.17 P60    g  = 21.36  0.06 
140623A 14cyb 2014-06-23 09:47  0.18 P60    z  = 20.70  0.35 
140623A 14cyb 2014-06-23 09:49  0.19 P60    g  = 21.58  0.15 
140623A 14cyb 2014-06-24 04:22  0.96 P60    r  = 22.25  0.23 
140623A 14cyb 2014-06-24 04:43  0.97 P60    i  = 22.15  0.27 
140623A 14cyb 2014-06-24 04:44  0.97 P60    i  = 22.97  0.46 
140623A 14cyb 2014-06-24 05:03  0.99 P60    z  > 22.00    -- 
140623A 14cyb 2014-06-24 05:05  0.99 P60    z  > 22.06    -- 
140623A 14cyb 2014-06-24 05:24  1.00 P60    g  = 23.55  0.41 
140623A 14cyb 2014-06-24 06:23  1.04 P60    i  > 21.60    -- 
140623A 14cyb 2014-06-24 06:27  1.05 P60    z  > 20.69    -- 
140623A 14cyb 2014-06-25 05:18  2.00 P60    r  > 23.50    -- 
140623A 14cyb 2014-06-25 05:31  2.01 P60    i  = 22.47  0.48 
140623A 14cyb 2014-06-25 05:38  2.01 P60    r  = 24.14  0.46 
140623A 14cyb 2014-06-25 05:50  2.02 P60    r  = 23.70  0.39 
140623A 14cyb 2014-06-25 05:57  2.02 P60    i  > 21.94    -- 
140623A 14cyb 2014-06-25 06:23  2.04 P60    i  > 21.91    -- 
140808A 14eag 2014-08-08 04:15  0.14 P48    R  = 19.01  0.04 
140808A 14eag 2014-08-08 05:01  0.17 P48    R  = 19.27  0.04 
140808A 14eag 2014-08-08 05:49  0.20 P48    R  = 19.46  0.06 
140808A 14eag 2014-08-09 04:38  1.16 P60    i  = 21.85  0.19 
140808A 14eag 2014-08-09 05:01  1.17 P60    r  = 22.20  0.23 
140808A 14eag 2014-08-10 04:30  2.15 P60    r  = 22.84  0.35 
140808A 14eag 2014-08-10 04:53  2.17 P60    i  = 23.02  0.40 
140808A 14eag 2014-08-11 04:59  3.17 P60    i  = 23.01  0.24 


==> radio.txt <==
Title: The Needle in the 100 deg2 Haystack: Uncovering Afterglows of Fermi GRBs
       with the Palomar Transient Factory
Authors: Singer L.P., Kasliwal M.M., Cenko S.B., Perley D.A., Anderson G.E.,
         Anupama G.C., Arcavi I., Bhalerao V., Bue B.D., Cao Y., Connaughton V.,
         Corsi A., Cucchiara A., Fender R.P., Fox D.B., Gehrels N., Goldstein
         A., Gorosabel J., Horesh A., Hurley K., Johansson J., Kann D.A.,
         Kouveliotou C., Huang K., Kulkarni S.R., Masci F., Nugent P., Rau A.,
         Rebbapragada U.D., Staley T.D., Svinkin D., Th\"one C.C., de Ugarte
         Postigo A., Urata Y., Weinstein A.
Table: Optical observations of GBM-iPTF afterglows
================================================================================
Byte-by-byte Description of file: radio.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     GRB          GRB name
   9- 13 A5     ---     OT           iPTF name of optical afterglow
  15- 24 A10    ---     date-start   UTC date of start of observation
  26- 30 F5.2   d       deltat       Time relative to GBM trigger
  32- 36 A5     ---     instrument   Instrument used in observation (1)
  38- 41 F4.1   GHz     frequency    Frequency of observation
  43- 43 A1     ---   l_fluxdensity  Flag indicating detection or limit
  45- 48 I4     uJy     fluxdensity  Flux density
  50- 52 I3     uJy   e_fluxdensity  ? Uncertainty in flux density (2)
--------------------------------------------------------------------------------
Note (1): The ATCA observation is from GCN 15395.
Note (2): For detections, the confidence intervals are 1-sigma statistical
          uncertainties added in quadrature with an estimated 5% systematic
          error. For non-detections, we show 3-sigma upper limits.
--------------------------------------------------------------------------------
130702A 13bxl 2013-07-04  2.00 CARMA 93.0 = 1580 330 
130702A 13bxl 2013-07-04  2.30 VLA    5.1 = 1490  75 
130702A 13bxl 2013-07-04  2.30 VLA    7.1 = 1600  81 
130702A 13bxl 2013-07-05  3.10 CARMA 93.0 = 1850 690 
130702A 13bxl 2013-07-06  4.10 CARMA 93.0 = 1090 350 
130702A 13bxl 2013-07-08  6.10 CARMA 93.0 = 1440 260 
130702A 13bxl 2013-07-08  7.00 CARMA 93.0 = 1160 320 
130702A 13bxl 2013-07-14 12.00 CARMA 93.0 =  900 230 
130702A 13bxl 2013-07-15 13.00 CARMA 93.0 = 1550 590 
130702A 13bxl 2013-07-24 22.00 CARMA 93.0 = 1430 480 
130702A 13bxl 2013-07-25 23.00 CARMA 93.0 < 1890  -- 
130702A 13bxl 2013-08-12 41.00 CARMA 93.0 =  450 210 
131011A 13dsw 2013-10-17  5.70 ATCA  34.0 <  120  -- 
131231A 13ekl 2014-01-01  1.80 CARMA 93.0 =  850 250 
131231A 13ekl 2014-01-05  5.80 CARMA 93.0 <  630  -- 
140508A 14aue 2014-05-13  4.90 VLA    6.1 =  127  11 
140508A 14aue 2014-05-13  4.90 VLA   22.0 =  162  13 
140508A 14aue 2014-05-22 14.00 VLA    6.1 =   72  10 
140508A 14aue 2014-05-22 14.00 VLA   22.0 =   92  12 
140508A 14aue 2014-06-25 48.00 VLA    6.1 =   26  12 
140508A 14aue 2014-06-25 48.00 VLA   22.0 =   51  12 
140606B 14bfu 2014-06-08  2.30 CARMA 93.0 =  660 180 
140606B 14bfu 2014-06-15  8.90 VLA    6.1 =  113  12 
140606B 14bfu 2014-06-30 24.00 VLA    6.1 =   51  12 
140606B 14bfu 2014-06-30 24.00 VLA   22.0 <   42  -- 
140620A 14cva 2014-06-23  2.80 VLA    6.1 =  108  16 
140620A 14cva 2014-06-23  2.80 VLA   22.0 =   62  15 
140620A 14cva 2014-06-30  9.80 VLA    6.1 =   48  12 
140620A 14cva 2014-06-30  9.80 VLA   22.0 <   45  -- 
140623A 14cyb 2014-06-23  0.19 VLA    6.1 <   51  -- 
140623A 14cyb 2014-06-23  0.19 VLA   22.0 <   54  -- 
140623A 14cyb 2014-06-24  1.00 CARMA 93.0 <  900  -- 
140623A 14cyb 2014-07-03  9.80 VLA    6.1 <   46  -- 
140808A 14eag 2014-08-08  0.48 AMI   15.0 <  271  -- 
140808A 14eag 2014-08-09  1.50 AMI   15.0 <  127  -- 
140808A 14eag 2014-08-10  2.10 VLA    6.1 =   38  14 
140808A 14eag 2014-08-10  2.10 VLA   22.0 =  130  20 
140808A 14eag 2014-08-12  4.60 AMI   15.0 =  151  42 
140808A 14eag 2014-08-14  6.70 AMI   15.0 =  185  80 
140808A 14eag 2014-08-16  8.60 AMI   15.0 <  105  -- 
140808A 14eag 2014-08-18 10.00 VLA    6.2 =   81  16 
140808A 14eag 2014-08-18 10.00 VLA   22.0 =  209  24 
140808A 14eag 2014-08-18 11.00 AMI   15.0 =  241  58 
140808A 14eag 2014-08-20 13.00 AMI   15.0 =  184  38 
140808A 14eag 2014-08-22 15.00 AMI   15.0 =  134  35 
140808A 14eag 2014-08-27 20.00 AMI   15.0 =  170  40 
140808A 14eag 2014-08-30 23.00 AMI   15.0 =  146  43 
140808A 14eag 2014-09-03 26.00 VLA    6.1 =  104  12 
140808A 14eag 2014-09-03 26.00 VLA   22.0 =  112  14 
140808A 14eag 2014-09-04 28.00 AMI   15.0 <  126  -- 
140808A 14eag 2014-09-06 29.00 AMI   15.0 <  206  -- 
140808A 14eag 2014-09-09 32.00 AMI   15.0 <  144  -- 
140808A 14eag 2014-09-12 35.00 AMI   15.0 <  202  -- 

